Wigner-Smith Time Delay Matrix for Acoustic Scattering: Theory and Phenomenology

The Wigner-Smith (WS) time delay matrix relates a lossless system's scattering matrix to its frequency derivative. First proposed in the realm of quantum mechanics to characterize time delays experienced by particles during a collision, this article extends the use of WS time delay techniques to acoustic scattering problems governed by the Helmholtz equation. Expression for the entries of the WS time delay matrix involving renormalized volume integrals of energy densities are derived, and shown to hold true independent of the scatterer's geometry, boundary condition (sound-soft or sound-hard), and excitation. Numerical examples show that the eigenmodes of the WS time delay matrix describe distinct scattering phenomena characterized by well-defined time delays.

==> readme.txt <==
JASA Version 1.2 Package
=========================
April 14, 2021

If you need help after you read this documentation, you may send
email to Liz Bury, lbury@acousticalsociety.org.
If possible please send a small file demonstrating the problem.

Note: A recent, full version of LaTeX is necessary for the JASA
package. If any style files (.sty) are missing you will get an error
message. In this unlikely instance, you should be able to find the
missing file online. Or, upgrade your TeX system to the most recent
version. (Always a good idea anyway!)

===========================================================
Files             Use
===========================================================
JASA.cls          Document class file

JASAtemplate.tex  Template file

===========================================================
Sample Files
===========================================================

preprintsample.tex/.pdf   Sample articles
reprintsample.tex/.pdf
TrackChangesSample.tex/.pdf

sampfig.jpg          Used in sample files

preprintsample.bbl   Used in sample files
reprintsample.bbl     "

===========================================================
Bibliography files
===========================================================

JASAauthyear2.bst    For making bibliography with BibTeX
JASAnum2.bst

bibsamp1.tex/.pdf/.bbl    Sample BibTeX bibliography in author-year style
bibsamp2.tex/.pdf/.bbl    Sample BibTeX bibliography in numerical style

sampbib.bib          Sample bibliography database use in
                     preprintsample, reprintsample, and
                     bibsamp1 and bibsamp2.

===========================================================
Documentation
===========================================================

JASA-TeXGuide.pdf        Documentation in graphic, hyperlinked style

ReferenceStyles.pdf Examples of correct bibliography entries

Readme.txt (this file)

===========================================================
Total number of files: 23

-----------------------------
Developed by Amy Hendrickson
TeXnology Inc
http://www.texnology.com
amyh@texnology.com
